Online and Real-Time Tracking in a Surveillance Scenario

This paper presents an approach for tracking in a surveillance scenario. Typical aspects for this scenario are a 24/7 operation with a static camera mounted above the height of a human with many objects or people. The Multiple Object Tracking Benchmark 20 (MOT20) reflects this scenario best. We can show that our approach is real-time capable on this benchmark and outperforms all other real-time capable approaches in HOTA, MOTA, and IDF1. We achieve this by contributing a fast Siamese network reformulated for linear runtime (instead of quadratic) to generate fingerprints from detections. Thus, it is possible to associate the detections to Kalman filters based on multiple tracking specific ratings: Cosine similarity of fingerprints, Intersection over Union, and pixel distance ratio in the image.

==> approaches_list.txt <==
SORT20
Surveily
GMPHD_Rd20
Our
MOTer
TransCtr
GNNMatch
UnsupTrack
Tracktor++v2
center-reid
SFS
RTv1
ALBOD
FGRNetIV
D4C
GNNMatch
HOMI_Tracker
ITM
